Optimally Weighted PCA for High-Dimensional Heteroscedastic Data

Modern data are increasingly both high-dimensional and heteroscedastic. This paper considers the challenge of estimating underlying principal components from high-dimensional data with noise that is heteroscedastic across samples, i.e., some samples are noisier than others. Such heteroscedasticity naturally arises, e.g., when combining data from diverse sources or sensors. A natural way to account for this heteroscedasticity is to give noisier blocks of samples less weight in PCA by using the leading eigenvectors of a weighted sample covariance matrix. We consider the problem of choosing weights to optimally recover the underlying components. In general, one cannot know these optimal weights since they depend on the underlying components we seek to estimate. However, we show that under some natural statistical assumptions the optimal weights converge to a simple function of the signal and noise variances for high-dimensional data. Surprisingly, the optimal weights are not the inverse noise variance weights commonly used in practice. We demonstrate the theoretical results through numerical simulations and comparisons with existing weighting schemes. Finally, we briefly discuss how estimated signal and noise variances can be used when the true variances are unknown, and we illustrate the optimal weights on real data from astronomy.

==> figs/comp,more,methods,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,heppcat.dat <==
v21	avg	q1	q3
1.0	0.9347309423694828	0.9325615143026765	0.9368733556303469
1.5	0.8951715438386152	0.8918615615279372	0.8989067532040864
2.0	0.8545440153730227	0.8496041946340847	0.8597706173390834
2.5	0.814894327843725	0.8079476298800431	0.8225790678682352
3.0	0.7776617263701637	0.7692614442000726	0.7870645439162229
3.5	0.7437034205041264	0.7337221174162178	0.754695652693512
4.0	0.7133946712342908	0.7022459858696829	0.7261065012280191
4.5	0.6867607401959951	0.6744856383774454	0.7006712229681218
5.0	0.6636042196989307	0.649647079947671	0.6787230376653368
5.5	0.6436076805781102	0.6289588057179829	0.6594518209818339
6.0	0.6264061823646737	0.6108318142473633	0.6430087135301017
6.5	0.6116329385035516	0.5953911650675694	0.628498247792788
7.0	0.5989447793553473	0.5820657058426552	0.616283938168958
7.5	0.5880340660243091	0.5708134799141791	0.6064698232419611
8.0	0.578632319058761	0.5613375293554838	0.5983118111187692
8.5	0.5705092213147643	0.5531964894336052	0.5909601446516692
9.0	0.5634693298099344	0.5459408667394747	0.584651895997923
9.5	0.5573478891736173	0.5395621119243101	0.5789798047900372
10.0	0.552006523147794	0.5337036367428174	0.5739975752359856
10.5	0.5473291998360628	0.5292592993289195	0.5695692800713046
11.0	0.5432186422320658	0.5251170773224245	0.5657239977743787
11.5	0.5395932306394586	0.5215893186832521	0.5622480810290502
12.0	0.5363843791472122	0.5184271350253203	0.5590663228751435
12.5	0.5335343391508512	0.5152979627681753	0.5564531943217956
13.0	0.5309943732253631	0.5121802801008415	0.5537945551675332
13.5	0.5287232429813716	0.5091531130647291	0.5515887627728748
14.0	0.5266859594553961	0.5069696217943658	0.5494903689841617
14.5	0.5248527511664459	0.5040201036853913	0.5477894757443869
15.0	0.5231982117301027	0.5021964700992946	0.5459837643875302
15.5	0.5217005951744376	0.5004934619867542	0.544584694765041
16.0	0.5203412325896112	0.49860812923477704	0.5434382052644624
16.5	0.5191040484166608	0.49739004406456316	0.5421454698134792
17.0	0.5179751585904496	0.49673681988227913	0.5410758865319184
17.5	0.5169425359856579	0.49561342768618255	0.5401113037617874
18.0	0.5159957312710054	0.4949652276698896	0.5392781818130236
18.5	0.5151256394492263	0.49428734497894067	0.5385087008813657
19.0	0.5143243041322215	0.49343194698906184	0.537727939128157
19.5	0.5135847530440745	0.49274881681406923	0.5371059071856519
20.0	0.5129008594195382	0.4920268502026754	0.5365600253511733


==> figs/comp,more,methods,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,heteropca.dat <==
v21	avg	q1	q3
1.0	0.9346818501449071	0.9324853086225424	0.9368071692521573
1.5	0.8921558074893515	0.8884117196319012	0.8958299908933319
2.0	0.8414136089310454	0.8358415334311328	0.8469591474420783
2.5	0.7828918559420359	0.7754226748351766	0.7913028344685219
3.0	0.7169972030675654	0.7059377666253763	0.7283493437921846
3.5	0.6440692617027021	0.6306786832480882	0.6599869412282034
4.0	0.5642905545572848	0.545794335900003	0.5855708476889396
4.5	0.47744252230536577	0.44947721681006014	0.5056202319044224
5.0	0.3804753300800155	0.3476731180626075	0.4217914488736936
5.5	0.27461474655847096	0.2317518456310291	0.33549286536203027
6.0	0.17767673103265522	0.11224402833980206	0.24662609188708312
6.5	0.10900171368792881	0.04061975661755657	0.16913670276313583
7.0	0.06741902929153745	0.01323489948146785	0.11054725791328915
7.5	0.04294359558694752	0.006287403315596839	0.0671592849382981
8.0	0.02988144756773432	0.0036755483192747133	0.047090912094363294
8.5	0.021424440426763548	0.00237099829126867	0.03204335831729004
9.0	0.016209214304039363	0.0017285344849074596	0.021977308825939547
9.5	0.013002474441198517	0.0013121237803304076	0.01671944283375627
10.0	0.010711918739726305	0.0010436832978832258	0.013377620927909385
10.5	0.00901747214168972	0.0008818769611985418	0.011137168622629942
11.0	0.0077930405219387286	0.0007500831985967774	0.009703626824413489
11.5	0.006866595308000784	0.0006629965336099324	0.008446422727815163
12.0	0.006138688381005771	0.0005873286758672025	0.007517858144808969
12.5	0.00555370134604446	0.0005208974648201166	0.006987081671760676
13.0	0.005076200498172055	0.00047236656202473296	0.006382166906837676
13.5	0.004681463143062823	0.00043528278325643486	0.00581844743994778
14.0	0.004351247251958787	0.0004110363408261805	0.0054543005384467495
14.5	0.004071834883909418	0.00038523209366421825	0.005090352104671861
15.0	0.0038329185432567103	0.00036620503986610725	0.004855843848218328
15.5	0.00362669921671714	0.00035024269357555025	0.004652098436158077
16.0	0.00344718469741211	0.0003397829820069823	0.004397611846823676
16.5	0.0032897011221221847	0.00033467359878628424	0.004228183031869888
17.0	0.003150559904615869	0.0003178314508327215	0.00406983878407749
17.5	0.0030268223508018886	0.0003028420927684139	0.003901468895185404
18.0	0.0029161269422842257	0.00028255544688704634	0.0037649138961583888
18.5	0.0028165599026879055	0.0002576956932786533	0.003648528224946875
19.0	0.0027265572731823475	0.0002507661623474256	0.0035642423728976646
19.5	0.002644830437562707	0.0002451314806866837	0.0034432674104556697
20.0	0.0025703092064208897	0.00023328356750733096	0.00335557389845357


==> figs/comp,more,methods,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,optwpca.dat <==
v21	avg	q1	q3
1.0	0.93473090909169	0.9325599979431536	0.9368733455319067
1.5	0.8951737538732122	0.8918727511023208	0.8989382511290864
2.0	0.8545621300511759	0.8497622444152756	0.8598260071682491
2.5	0.8149672312023197	0.8081871446430866	0.8226580087431173
3.0	0.7778605220611577	0.7693955049209924	0.7873275035856337
3.5	0.7441234701098232	0.734256772251124	0.7551914575181848
4.0	0.7141360495556996	0.703412248661435	0.7265711272739931
4.5	0.6879071794175127	0.6753420450841244	0.7015949890847047
5.0	0.6652090071345789	0.6513457397886983	0.6800280864171538
5.5	0.6456892847520279	0.6313875585807806	0.6611108286534033
6.0	0.6289516832299576	0.6143561802237008	0.6451129552699573
6.5	0.6146056115085634	0.5990141893732248	0.6322125890112751
7.0	0.6022926545486318	0.5866764492756189	0.6203624608579801
7.5	0.5916975285617235	0.5754648038140828	0.6105974636415178
8.0	0.5825499488242329	0.5652857595290786	0.6023571310446041
8.5	0.5746217977505934	0.557229725780977	0.5952040260103977
9.0	0.5677222815665369	0.550501325692962	0.5884579231263576
9.5	0.5616925729430658	0.5443361807022725	0.5826647759384221
10.0	0.5564006916647297	0.5388857035019088	0.5776972331439182
10.5	0.5517369464131819	0.5341014874326053	0.5731393802414942
11.0	0.5476100315807568	0.5282619555307984	0.5692754700613255
11.5	0.5439437605971764	0.5234957456642342	0.566097814136236
12.0	0.5406743689806895	0.5193497857431519	0.562707840835022
12.5	0.5377483053592307	0.5163308203331329	0.5596944417207372
13.0	0.5351204298658971	0.5136530405959385	0.5572000221962496
13.5	0.53275254742119	0.5118512515141038	0.5550915032714531
14.0	0.5306122137772408	0.5097343467637818	0.553187047683652
14.5	0.5286717625504456	0.5083414065502116	0.551786518186335
15.0	0.526907510823092	0.5068543776028706	0.5501473530266499
15.5	0.5252991089194277	0.5051305049569577	0.5485912322670298
16.0	0.5238290066416508	0.5030399009288625	0.5470971855394695
16.5	0.5224820137100923	0.5015013337407851	0.5458512110230541
17.0	0.5212449365616226	0.5004229281403549	0.5446141538623905
17.5	0.5201062771974825	0.4989870515468989	0.5434091531914467
18.0	0.5190559825973247	0.49770322766231645	0.5422882281865886
18.5	0.5180852354687556	0.4965514776555825	0.5412503229341613
19.0	0.5171862788962889	0.49548329800241403	0.5402929571731501
19.5	0.5163522688840796	0.49449082030226577	0.5393723081703785
20.0	0.5155771499284569	0.49360545215640594	0.5385824920090487


==> figs/comp,more,methods,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,unweight.dat <==
v21	avg	q1	q3
1.0	0.9347309090916898	0.9325599979431529	0.9368733455319058
1.5	0.8922563867341813	0.8885566997657706	0.8958894890478737
2.0	0.8415798921856913	0.8359909651194564	0.8470932066924455
2.5	0.7831323564638774	0.7756478852774036	0.7912084675765684
3.0	0.7173131781380303	0.7064868274938395	0.7284787650009219
3.5	0.6444548307085026	0.6305349501594495	0.6596843343980369
4.0	0.5647366515493336	0.5463040954186442	0.5857912944533918
4.5	0.47794460493571195	0.4501656695559887	0.506275167051708
5.0	0.381222904359133	0.3490423089211437	0.4213381683486278
5.5	0.27532205417834116	0.23425342601534926	0.3367419463066045
6.0	0.17809901695313834	0.11384754386277693	0.248886371734644
6.5	0.10937839012492864	0.03908162614876111	0.16810952662862053
7.0	0.0667412491968935	0.012680037627563676	0.11023477606636678
7.5	0.04322017594831343	0.006226295784530477	0.0672186842438431
8.0	0.02997532721527504	0.003303929082004908	0.045279298127627335
8.5	0.021731422241894414	0.0021174682551373856	0.03180401810949508
9.0	0.016531816760863793	0.0015165738510744	0.022554428879049973
9.5	0.013204502919337741	0.0011492424100019976	0.0169894345992156
10.0	0.010788063304446715	0.0009095866135902208	0.013744975267030654
10.5	0.00914191189529351	0.0007903292194243211	0.01168673563591849
11.0	0.007946085484588193	0.0007028676705432	0.010121991486285332
11.5	0.007027391774073312	0.0006435364966173969	0.008942496228396478
12.0	0.006300193096044507	0.0005703700489018133	0.00798468150320073
12.5	0.00570978717799947	0.0005234570816821904	0.007419862742926463
13.0	0.005220818212108044	0.0004802130459267762	0.006764506700665175
13.5	0.004812662024074879	0.0004495514660740591	0.006149938240622379
14.0	0.004469467135385086	0.0004152408483788746	0.005800831860781425
14.5	0.004177784067918236	0.00037738158955675783	0.00543788492958394
15.0	0.00392782808401259	0.000370636978899182	0.005021764747610985
15.5	0.0037122625968988134	0.0003363519882420871	0.004780243349791661
16.0	0.0035251621846165366	0.0003172977977001443	0.004604698116870245
16.5	0.0033616404544798157	0.00029393415350166427	0.004413752161946357
17.0	0.003217695360055563	0.00028103126433135043	0.004285685882538076
17.5	0.0030900876830229416	0.0002740748665139689	0.003987135383536586
18.0	0.0029762153382756414	0.0002689728271042264	0.0038080087372190747
18.5	0.0028739880248003806	0.0002568171061754404	0.0037038560894012296
19.0	0.0027817165942255625	0.00024531038411178794	0.0036234285545845993
19.5	0.002698023968678577	0.00024015456810219107	0.0035184031780959688
20.0	0.0026217766625889786	0.00023305196930499298	0.0034269137912329903


==> figs/est,var,sim,rec,c-4-8,v-1-3,lambda-1,d-1000,ntrials-500,ratiores-0.01.dat <==
0.0	0.0
0.02	0.0
0.04	0.0
0.06	0.0
0.08	0.0
0.1	0.0
0.12	0.0
0.14	0.0
0.16	0.0
0.18	0.0
0.2	0.0
0.22	0.0
0.24	0.0
0.26	0.0
0.28	0.0
0.3	0.0
0.32	0.0
0.34	0.0
0.36	0.0
0.38	0.0
0.4	0.0
0.42	0.0
0.44	0.0
0.46	0.0
0.48	0.0
0.5	0.0
0.52	0.0
0.54	0.0
0.56	0.0
0.58	0.0
0.6	0.2
0.62	1.7
0.64	6.9
0.66	16.8
0.68	17.6
0.7	5.7
0.72	1.1
0.74	0.0


==> figs/est,var,sim,weights,c-4-8,v-1-3,lambda-1,d-1000,ntrials-500,ratiores-0.01.dat <==
-0.005	0.0
0.005	0.0
0.015	0.0
0.025	0.0
0.035	0.0
0.045	0.0
0.055	0.0
0.065	0.0
0.075	0.0
0.085	0.0
0.095	0.0
0.105	0.0
0.115	0.0
0.125	0.0
0.135	0.0
0.145	0.0
0.155	15.0
0.165	85.0
0.175	0.0


==> figs/opt,weight,sim,rec,c-4-8,v-1-3,lambda-1,d-100,ntrials-10000,ratiores-0.01.dat <==
0.0	0.0
0.02	0.0
0.04	0.0
0.06	0.0
0.08	0.0
0.1	0.0
0.12	0.0
0.14	0.005
0.16	0.0
0.18	0.0
0.2	0.0
0.22	0.01
0.24	0.01
0.26	0.005
0.28	0.005
0.3	0.01
0.32	0.01
0.34	0.005
0.36	0.0
0.38	0.01
0.4	0.045
0.42	0.045
0.44	0.09
0.46	0.19
0.48	0.18
0.5	0.29
0.52	0.62
0.54	0.92
0.56	1.115
0.58	1.875
0.6	2.665
0.62	3.495
0.64	4.74
0.66	6.305
0.68	6.615
0.7	6.49
0.72	5.815
0.74	4.195
0.76	2.685
0.78	1.02
0.8	0.445
0.82	0.085
0.84	0.005
0.86	0.0


==> figs/opt,weight,sim,rec,c-4-8,v-1-3,lambda-1,d-1000,ntrials-500,ratiores-0.01.dat <==
0.0	0.0
0.02	0.0
0.04	0.0
0.06	0.0
0.08	0.0
0.1	0.0
0.12	0.0
0.14	0.0
0.16	0.0
0.18	0.0
0.2	0.0
0.22	0.0
0.24	0.0
0.26	0.0
0.28	0.0
0.3	0.0
0.32	0.0
0.34	0.0
0.36	0.0
0.38	0.0
0.4	0.0
0.42	0.0
0.44	0.0
0.46	0.0
0.48	0.0
0.5	0.0
0.52	0.0
0.54	0.0
0.56	0.0
0.58	0.0
0.6	0.2
0.62	1.5
0.64	6.7
0.66	16.5
0.68	18.1
0.7	5.9
0.72	1.1
0.74	0.0


==> figs/opt,weight,sim,weights,c-4-8,v-1-3,lambda-1,d-100,ntrials-10000,ratiores-0.01.dat <==
-0.005	0.08
0.005	0.06
0.015	0.1
0.025	0.16
0.035	0.28
0.045	0.35
0.055	0.81
0.065	1.13
0.075	1.82
0.085	2.38
0.095	3.44
0.105	3.93
0.115	5.48
0.125	6.62
0.135	6.87
0.145	7.57
0.155	7.42
0.165	7.62
0.175	7.17
0.185	6.76
0.195	5.8
0.205	5.03
0.215	4.67
0.225	3.26
0.235	2.87
0.245	1.96
0.255	1.68
0.265	1.21
0.275	1.08
0.285	0.56
0.295	0.49
0.305	0.33
0.315	0.28
0.325	0.16
0.335	0.15
0.345	0.08
0.355	0.06
0.365	0.07
0.375	0.04
0.385	0.03
0.395	0.03
0.405	0.02
0.415	0.05
0.425	0.01
0.435	0.0
0.445	0.01
0.455	0.01
0.465	0.0
0.475	0.0
0.485	0.0
0.495	0.0
0.505	0.01
0.515	0.0


==> figs/opt,weight,sim,weights,c-4-8,v-1-3,lambda-1,d-1000,ntrials-500,ratiores-0.01.dat <==
-0.005	0.0
0.005	0.0
0.015	0.0
0.025	0.0
0.035	0.0
0.045	0.0
0.055	0.0
0.065	0.0
0.075	0.0
0.085	0.0
0.095	0.0
0.105	0.0
0.115	0.4
0.125	2.0
0.135	5.4
0.145	15.8
0.155	23.4
0.165	22.2
0.175	17.0
0.185	9.6
0.195	3.0
0.205	1.0
0.215	0.2
0.225	0.0


==> figs/opt,weight,sim,weights,c-4-8,v-1-3,lambda-30,d-1000,ntrials-500,ratiores-0.01.dat <==
-0.005	0.0
0.005	0.0
0.015	0.0
0.025	0.0
0.035	0.0
0.045	0.0
0.055	0.0
0.065	0.0
0.075	0.0
0.085	0.0
0.095	0.0
0.105	0.0
0.115	0.0
0.125	0.0
0.135	0.0
0.145	0.0
0.155	0.0
0.165	0.0
0.175	0.0
0.185	0.0
0.195	0.0
0.205	0.0
0.215	0.0
0.225	0.0
0.235	0.0
0.245	0.0
0.255	0.6
0.265	1.6
0.275	5.6
0.285	11.6
0.295	15.8
0.305	18.2
0.315	20.8
0.325	11.6
0.335	8.2
0.345	3.0
0.355	2.0
0.365	1.0
0.375	0.0


==> figs/weight,comp,phase,clam,r21-10,v-1-5,unweight.dat <==
c	lam
2.373	3.2
2.575	3.069
2.897	2.89
3.24	2.73
3.595	2.589
3.97	2.461
4.355	2.348
4.755	2.245
5.16	2.154
5.578	2.07
6.0	1.995


==> figs/weight,comp,phase,snr,c-1,r21-1,unweight.dat <==
lv1	lv2
2.2	0.933
2.102	0.931
2.004	0.928
1.908	0.926
1.81	0.924
1.712	0.921
1.614	0.919
1.516	0.918
1.416	0.917
1.318	0.919
1.224	0.924
1.136	0.936
1.059	0.96
1.0	1.0
0.96	1.06
0.936	1.138
0.924	1.226
0.919	1.32
0.917	1.418
0.918	1.518
0.919	1.616
0.921	1.714
0.924	1.812
0.926	1.908
0.928	2.006
0.931	2.104
0.933	2.2


==> figs/weight,comp,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,invvar.dat <==
v21	avg	q1	q3	lim
1.0	0.9347309090916899	0.9325599979431525	0.9368733455319065	0.9347826086956522
1.5	0.8948611117696248	0.8915995642393865	0.8984483738061004	0.8948535936113576
2.0	0.8526908545353183	0.8477773876487975	0.8577877463793455	0.8525641025641025
2.5	0.8093900108262214	0.8025630620389603	0.8167339987585359	0.8090909090909092
3.0	0.7657667401630959	0.7572919601015189	0.7748534160859504	0.7652519893899202
3.5	0.7223749248927658	0.7117180014024113	0.7342366111473644	0.7216150576806316
4.0	0.6795862340777044	0.6660855689711778	0.6936218404446685	0.6785714285714286
4.5	0.6376396039547783	0.6223720570323719	0.6534743559105944	0.6363870303654142
5.0	0.5966758301002465	0.5796142075057897	0.6156211568584068	0.5952380952380951
5.5	0.5567611769642677	0.5369363900283017	0.5781092911616141	0.5552364118426868
6.0	0.517898015849634	0.4957819193782302	0.5441366580766323	0.5164473684210527
6.5	0.48000346853884573	0.45498601910743935	0.5092252681172498	0.47890295358649776
7.0	0.442924431560529	0.4152465385104028	0.47834601206533933	0.44261119081779055
7.5	0.40688339882580843	0.37582807674775026	0.44617299247293485	0.407563025210084
8.0	0.3719262501862659	0.33790164128657296	0.4156095010871128	0.3737373737373737
8.5	0.3377866829783718	0.29617848735681385	0.38664620837431496	0.34110484110484124
9.0	0.30314758942440917	0.25189557994693457	0.36015329146191266	0.3096304591265398
9.5	0.271325420145021	0.21733839323172896	0.33367205198306193	0.2792757071107588
10.0	0.2416178183632814	0.18418608506081768	0.3085026443284839	0.25
10.5	0.21405889316369367	0.1528763114463739	0.28647025061892006	0.22176178072460329
11.0	0.19020941181754772	0.12259640931707937	0.2645481331685119	0.19451931716082663
11.5	0.16953333806431178	0.09702932082730387	0.24277938330745907	0.16823127800298698
12.0	0.1505373672718555	0.07614106708654671	0.22513870416660747	0.142857142857143
12.5	0.13410348368778569	0.059151744643798174	0.20789924038079782	0.11835748792270535
13.0	0.12050728634799317	0.04730741747019427	0.19315991602628288	0.09469417833456151
13.5	0.10911039858521476	0.037036898993174715	0.17884040049471145	0.0718304905925796
14.0	0.09883542832525478	0.029084222377426756	0.1634267344908419	0.04973118279569887
14.5	0.08973040196766363	0.02345175109866841	0.14862297899139998	0.028362526112807256
15.0	0.08241438879020695	0.01935945059102137	0.1398370017979631	0.007692307692307776
15.5	0.07607168549934787	0.015725800163986205	0.1254442868492781	0.0
16.0	0.07044293564763639	0.013805295278973215	0.11042490300205729	0.0
16.5	0.06543756966303055	0.01225132830165455	0.10332131249926166	0.0
17.0	0.06100258162979581	0.010672030567364195	0.09093045469846678	0.0
17.5	0.05705962865092309	0.009585929646795329	0.08311220846936995	0.0
18.0	0.053382536446070473	0.008733936921835413	0.07793004316580111	0.0
18.5	0.05016008661898672	0.0082200007351295	0.07322207218928045	0.0
19.0	0.04734519430699832	0.007536916865102638	0.06956526396566458	0.0
19.5	0.04479851274325536	0.007019925238981044	0.06627917724411463	0.0
20.0	0.04254584758476873	0.006458232264096298	0.06293531783272095	0.0


==> figs/weight,comp,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,onlyY1.dat <==
v21	avg	q1	q3	lim
1.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
1.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
2.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
2.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
3.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
3.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
4.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
4.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
5.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
5.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
6.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
6.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
7.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
7.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
8.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
8.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
9.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
9.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
10.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
10.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
11.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
11.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
12.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
12.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
13.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
13.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
14.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
14.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
15.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
15.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
16.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
16.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
17.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
17.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
18.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
18.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
19.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
19.5	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5
20.0	0.5000500203776823	0.47526440212384946	0.5265356152941603	0.5


==> figs/weight,comp,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,onlyY2.dat <==
v21	avg	q1	q3	lim
1.0	0.9284673379241748	0.9261614088198116	0.9307428441013321	0.9285714285714286
1.5	0.8778237635053052	0.8735135405698238	0.8817961263622224	0.877906976744186
2.0	0.8182225315060596	0.8116742515392344	0.8244081574952858	0.8181818181818182
2.5	0.7502973702015433	0.7402948482962929	0.7598142759331471	0.75
3.0	0.6745915257634132	0.6621476909214454	0.6879179986763336	0.6739130434782609
3.5	0.5914899964800078	0.5737750021079842	0.6108708240713507	0.5904255319148937
4.0	0.5010319880797596	0.47919737721072464	0.5246942832636378	0.5
4.5	0.40203710600668513	0.3741047642947059	0.4378419464935729	0.4030612244897959
5.0	0.2899245434029673	0.2546880614829734	0.34771592375700777	0.3
5.5	0.18533236720446739	0.12324128546726232	0.25292483270433885	0.19117647058823528
6.0	0.11046927751777183	0.0397734527275036	0.17189253946749253	0.07692307692307693
6.5	0.06505880898629224	0.013497767949620968	0.10483179427346884	0.0
7.0	0.04106962566033686	0.005417035724167577	0.0649882182676609	0.0
7.5	0.028163935853819995	0.0029481139918228908	0.04282183372645705	0.0
8.0	0.02037302230879215	0.001987518094566597	0.02905454608216664	0.0
8.5	0.015620671250297228	0.0014339205473984959	0.020973734741284524	0.0
9.0	0.012338888710363484	0.0011204330224726601	0.015822900862095868	0.0
9.5	0.010098517384889791	0.0009025862868435894	0.012619737719576671	0.0
10.0	0.008600207519266016	0.0007625621848788631	0.010728074233639476	0.0
10.5	0.007489775259871389	0.0006829095759026425	0.00937295251905407	0.0
11.0	0.006637166351847091	0.0005958843619480542	0.00832522415421588	0.0
11.5	0.005963917881825611	0.0005337380492696307	0.007474914179590623	0.0
12.0	0.00540460360847435	0.0004941961016100963	0.006824593949334622	0.0
12.5	0.004953448316662822	0.0004605698851818104	0.006298441708648071	0.0
13.0	0.00457439605218743	0.0004155282714554096	0.005857748410387191	0.0
13.5	0.0042469649768648735	0.000384716236090622	0.005497454245180718	0.0
14.0	0.003967207224860451	0.0003634051245684968	0.005170961175989502	0.0
14.5	0.003720359441426336	0.0003360114545517953	0.004880840335333149	0.0
15.0	0.003522087963359776	0.00031273084662711986	0.004573936708730396	0.0
15.5	0.0033513380463154356	0.00029858304473035456	0.004380632630432969	0.0
16.0	0.0032022398374890546	0.0002835125467363865	0.004225886694111251	0.0
16.5	0.0030707335732608155	0.00027087403435538144	0.004048542418956873	0.0
17.0	0.0029538279235145804	0.0002629858588063432	0.003905390608279667	0.0
17.5	0.0028492187015110265	0.0002530149406027556	0.0037671654824861906	0.0
18.0	0.0027550790004115776	0.0002443486667893562	0.0036230845785416316	0.0
18.5	0.002669931919875409	0.0002358814466739587	0.00349344047318921	0.0
19.0	0.002592566617962503	0.00023046953711892274	0.0033742256604491457	0.0
19.5	0.0025219794595714483	0.00022237274437949555	0.0032729746320409765	0.0
20.0	0.0024573309965185827	0.0002212282434911584	0.0031884913268735997	0.0


==> figs/weight,comp,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,optlim.dat <==
v21	avg	q1	q3	lim
1.0	0.93473090909169	0.9325599979431534	0.936873345531906	0.9347826086956522
1.5	0.895173753873212	0.8918727511023206	0.8989382511290862	0.8951575726611202
2.0	0.8545621300511762	0.8497622444152753	0.8598260071682493	0.8544218181620347
2.5	0.8149672312023197	0.8081871446430867	0.8226580087431177	0.8146769995289032
3.0	0.7778605220611577	0.7693955049209923	0.7873275035856336	0.7774278512085725
3.5	0.744123470109823	0.7342567722511244	0.7551914575181855	0.7435804207585074
4.0	0.7141360495556994	0.7034122486614347	0.7265711272739922	0.7135254915624212
4.5	0.6879071794175122	0.675342045084124	0.7015949890847042	0.6872709129531425
5.0	0.6652090071345786	0.6513457397886981	0.6800280864171541	0.6645810496892908
5.5	0.6456892847520281	0.631387558580781	0.6611108286534044	0.6450938172583042
6.0	0.6289516832299575	0.6143561802237019	0.6451129552699579	0.6284037545368728
6.5	0.6146056115085633	0.5990141893732246	0.6322125890112753	0.6141129641048603
7.0	0.6022926545486317	0.586676449275618	0.6203624608579799	0.6018577153096571
7.5	0.5916975285617236	0.5754648038140826	0.6105974636415188	0.5913191440653695
8.0	0.582549948824233	0.5652857595290787	0.6023571310446041	0.5822247458593881
8.5	0.5746217977505936	0.5572297257809764	0.595204026010399	0.5743451829667757
9.0	0.5677222815665369	0.5505013256929624	0.5884579231263584	0.5674891390165241
9.5	0.5616925729430658	0.544336180702272	0.5826647759384223	0.5614977255624514
10.0	0.5564006916647297	0.5388857035019095	0.5776972331439174	0.5562391868188443
10.5	0.551736946413182	0.5341014874326058	0.5731393802414954	0.5516042158416201
11.0	0.5476100315807567	0.5282619555307986	0.5692754700613256	0.5475019656384876
11.5	0.5439437605971765	0.523495745664235	0.5660978141362373	0.5438567269531399
12.0	0.5406743689806897	0.5193497857431515	0.5627078408350212	0.5406051975579977
12.5	0.5377483053592307	0.5163308203331318	0.5596944417207371	0.5376942545650738
13.0	0.5351204298658971	0.5136530405959394	0.5572000221962494	0.5350791440477727
13.5	0.53275254742119	0.5118512515141043	0.5550915032714534	0.5327220117961718
14.0	0.5306122137772407	0.5097343467637822	0.5531870476836518	0.5305907105311093
14.5	0.5286717625504456	0.5083414065502114	0.5517865181863357	0.5286578301105026
15.0	0.5269075108230921	0.5068543776028711	0.5501473530266496	0.526899907228169
15.5	0.5252991089194277	0.5051305049569579	0.5485912322670299	0.5252967795510927
16.0	0.5238290066416509	0.503039900928862	0.54709718553947	0.5238310562002533
16.5	0.5224820137100924	0.5015013337407848	0.5458512110230542	0.5224876821182061
17.0	0.5212449365616224	0.5004229281403548	0.5446141538623903	0.5212535783876463
17.5	0.5201062771974821	0.4989870515468988	0.5434091531914453	0.5201173441686978
18.0	0.5190559825973246	0.49770322766231617	0.5422882281865884	0.5190690087856425
18.5	0.5180852354687557	0.4965514776555814	0.5412503229341601	0.5180998247655811
19.0	0.517186278896289	0.49548329800241514	0.54029295717315	0.5172020944343526
19.5	0.5163522688840797	0.49449082030226654	0.539372308170379	0.5163690241072911
20.0	0.5155771499284568	0.49360545215640594	0.5385824920090487	0.5155946010522526


==> figs/weight,comp,recsweep,c-1-10,v1-1.0,v2range-1.0-20.0,lambda-2,d-1000,ntrials-400,unweight.dat <==
v21	avg	q1	q3	lim
1.0	0.9347309090916899	0.9325599979431525	0.9368733455319065	0.9347826086956522
1.5	0.8922563867341817	0.8885566997657699	0.8958894890478741	0.8922708290080658
2.0	0.8415798921856912	0.835990965119456	0.8470932066924454	0.8414857186343335
2.5	0.7831323564638772	0.7756478852774031	0.7912084675765698	0.7828279471564205
3.0	0.7173131781380303	0.7064868274938403	0.7284787650009225	0.7166793832235999
3.5	0.6444548307085026	0.6305349501594485	0.6596843343980363	0.6434034518821455
4.0	0.5647366515493336	0.5463040954186432	0.5857912944533922	0.5633456076280036
4.5	0.4779446049357117	0.45016566955599047	0.5062751670517085	0.4768338932165197
5.0	0.3812229043591333	0.3490423089211448	0.42133816834862886	0.3841795595889497
5.5	0.2753220541783413	0.2342534260153462	0.3367419463066088	0.2856777268124733
6.0	0.17809901695314084	0.11384754386279208	0.2488863717346449	0.18160806976964958
6.5	0.1093783901249279	0.03908162614876326	0.16810952662861595	0.07223551556211871
7.0	0.06674124919689334	0.012680037627564391	0.11023477606636883	0.0
7.5	0.043220175948313316	0.0062262957845321725	0.06721868424383233	0.0
8.0	0.029975327215275828	0.0033039290820044745	0.04527929812761544	0.0
8.5	0.021731422241894817	0.002117468255138548	0.031804018109498414	0.0
9.0	0.016531816760863446	0.0015165738510739086	0.022554428879058657	0.0
9.5	0.013204502919337325	0.0011492424100037382	0.016989434599212663	0.0
10.0	0.01078806330444648	0.000909586613589984	0.01374497526703048	0.0
10.5	0.009141911895293372	0.000790329219424215	0.011686735635918441	0.0
11.0	0.007946085484588153	0.0007028676705431756	0.01012199148628141	0.0
11.5	0.007027391774073046	0.0006435364966175201	0.008942496228397653	0.0
12.0	0.006300193096044412	0.0005703700489014351	0.007984681503201375	0.0
12.5	0.005709787177999102	0.0005234570816822093	0.007419862742925371	0.0
13.0	0.005220818212108391	0.0004802130459273479	0.006764506700667049	0.0
13.5	0.004812662024074437	0.0004495514660736313	0.006149938240622919	0.0
14.0	0.004469467135385043	0.0004152408483785716	0.0058008318607821845	0.0
14.5	0.00417778406791833	0.00037738158955578926	0.005437884929585936	0.0
15.0	0.003927828084012333	0.00037063697889821426	0.005021764747610678	0.0
15.5	0.0037122625968990714	0.00033635198824252436	0.004780243349791258	0.0
16.0	0.003525162184616433	0.000317297797700092	0.004604698116870601	0.0
16.5	0.00336164045447954	0.0002939341535023753	0.0044137521619466115	0.0
17.0	0.0032176953600556372	0.0002810312643314733	0.004285685882537947	0.0
17.5	0.003090087683023018	0.0002740748665139805	0.00398713538353631	0.0
18.0	0.002976215338275537	0.0002689728271042191	0.0038080087372189186	0.0
18.5	0.002873988024800453	0.0002568171061753417	0.003703856089401441	0.0
19.0	0.0027817165942253946	0.0002453103841121924	0.0036234285545845117	0.0
19.5	0.0026980239686783957	0.00024015456810193517	0.003518403178095695	0.0
20.0	0.00262177666258901	0.00023305196930540505	0.003426913791231981	0.0

